Maximum Coverage in Sublinear Space, Faster

Given a collection of $m$ sets from a universe $\mathcal{U}$, the Maximum Set Coverage problem consists of finding $k$ sets whose union has largest cardinality. This problem is NP-Hard, but the solution can be approximated by a polynomial time algorithm up to a factor $1-1/e$. However, this algorithm does not scale well with the input size. In a streaming context, practical high-quality solutions are found, but with space complexity that scales linearly with respect to the size of the universe $|\mathcal{U}|$. However, one randomized streaming algorithm has been shown to produce a $1-1/e-\varepsilon$ approximation of the optimal solution with a space complexity that scales only poly-logarithmically with respect to $m$ and $|\mathcal{U}|$. In order to achieve such a low space complexity, the authors used a technique called subsampling, based on independent-wise hash functions, and $F_0$-sketching. This article focuses on this sublinear-space algorithm and introduces methods to reduce the time cost of subsampling. Firstly, we give some optimizations that do not alter the space complexity, number of passes and approximation quality of the original algorithm. In particular, we reanalyze the error bounds to show that the original independence factor of $\Omega(\varepsilon^{-2} k \log m)$ can be fine-tuned to $\Omega(k \log m)$. Secondly we show that $F_0$-sketching can be replaced by a much more simple mechanism. Finally, our experimental results show that even a pairwise-independent hash-function sampler does not produce worse solution than the original algorithm, while running significantly faster by several orders of magnitude.

==> old-main.txt <==
\documentclass[a4paper,UKenglish,cleveref, autoref, thm-restate]{lipics-v2021}
%This is a template for producing LIPIcs articles. 
%See lipics-v2021-authors-guidelines.pdf for further information.
%for A4 paper format use option "a4paper", for US-letter use option "letterpaper"
%for british hyphenation rules use option "UKenglish", for american hyphenation rules use option "USenglish"
%for section-numbered lemmas etc., use "numberwithinsect"
%for enabling cleveref support, use "cleveref"
%for enabling autoref support, use "autoref"
%for anonymousing the authors (e.g. for double-blind review), add "anonymous"
%for enabling thm-restate support, use "thm-restate"
%for enabling a two-column layout for the author/affilation part (only applicable for > 6 authors), use "authorcolumns"
%for producing a PDF according the PDF/A standard, add "pdfa"

%\pdfoutput=1 %uncomment to ensure pdflatex processing (mandatatory e.g. to submit to arXiv)
%\hideLIPIcs  %uncomment to remove references to LIPIcs series (logo, DOI, ...), e.g. when preparing a pre-final version to be uploaded to arXiv or another public repository

%\graphicspath{{./graphics/}}%helpful if your graphic files are in another directory

\usepackage{dsfont}
\usepackage{xcolor}
\usepackage{stmaryrd}
\usepackage[linesnumbered,ruled,vlined]{algorithm2e}

\newcommand{\tony}[1]{\textcolor{red}{[\textsf{TW: {#1}}]}}
\newcommand{\farhana}[1]{\textcolor{blue}{[\textsf{FC: {#1}}]}}
\newcommand{\stephen}[1]{\textcolor{purple}{[\textsf{SJ: {#1}}]}}

\let\oldnl\nl
\newcommand{\nonl}{\renewcommand{\nl}{\let\nl\oldnl}}

\newlength\mylen
\newcommand\myinput[1]{%
  \settowidth\mylen{\KwIn{}}%
  \setlength\hangindent{\mylen}%
  \hspace*{\mylen}#1\\}

\usepackage{cite} 
\bibliographystyle{plainurl}% the mandatory bibstyle

\title{Accelerating State-of-the-art Streaming Algorithm for Maximum Coverage} %TODO Please add

%\titlerunning{Dummy short title} %TODO optional, please use if title is longer than one line




\author{Farhana Choudhury}{School of Computing and Information Systems, University of Melbourne, Australia}{farhana.choudhury@unimelb.edu.au}{https://orcid.org/0000-0001-6529-4220}{}

\author{Stephen Jaud}{School of Computing and Information Systems, University of Melbourne, Australia}{s.jaud@unimelb.edu.au}{https://orcid.org/0000-0002-8628-4512}{}%TODO mandatory, please use full name; only 1 author per \author macro; first two parameters are mandatory, other parameters can be empty. Please provide at least the name of the affiliation and the country. The full address is optional. Use additional curly braces to indicate the correct name splitting when the last name consists of multiple name parts.
\author{Anthony Wirth}{School of Computing and Information Systems, University of Melbourne, Australia}{awirth@unimelb.edu.au}{https://orcid.org/0000-0003-3746-6704}{}


\authorrunning{F.~Choudhury, S.~Jaud, and A.~Wirth} %TODO mandatory. First: Use abbreviated first/middle names. Second (only in severe cases): Use first author plus 'et al.'

\Copyright{Jane Open Access and Joan R. Public} %TODO mandatory, please use full first names. LIPIcs license is "CC-BY";  http://creativecommons.org/licenses/by/3.0/

\ccsdesc[100]{Theory of computation~Streaming, sublinear and near linear time algorithms} %TODO mandatory: Please choose ACM 2012 classifications from https://dl.acm.org/ccs/ccs_flat.cfm 

\keywords{streaming algorithms, subsampling, maximum set cover, $k$-wise independent hash functions} %TODO mandatory; please add comma-separated list of keywords

\category{} %optional, e.g. invited paper

\relatedversion{} %optional, e.g. full version hosted on arXiv, HAL, or other respository/website
%\relatedversiondetails[linktext={opt. text shown instead of the URL}, cite=DBLP:books/mk/GrayR93]{Classification (e.g. Full Version, Extended Version, Previous Version}{URL to related version} %linktext and cite are optional

%\supplement{}%optional, e.g. related research data, source code, ... hosted on a repository like zenodo, figshare, GitHub, ...
%\supplementdetails[linktext={opt. text shown instead of the URL}, cite=DBLP:books/mk/GrayR93, subcategory={Description, Subcategory}, swhid={Software Heritage Identifier}]{General Classification (e.g. Software, Dataset, Model, ...)}{URL to related version} %linktext, cite, and subcategory are optional

%\funding{(Optional) general funding statement \dots}%optional, to capture a funding statement, which applies to all authors. Please enter author specific funding statements as fifth argument of the \author macro.

%\acknowledgements{I want to thank \dots}%optional

\nolinenumbers %uncomment to disable line numbering



%Editor-only macros:: begin (do not touch as author)%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\EventEditors{John Q. Open and Joan R. Access}
\EventNoEds{2}
\EventLongTitle{42nd Conference on Very Important Topics (CVIT 2016)}
\EventShortTitle{CVIT 2016}
\EventAcronym{CVIT}
\EventYear{2016}
\EventDate{December 24--27, 2016}
\EventLocation{Little Whinging, United Kingdom}
\EventLogo{}
\SeriesVolume{42}
\ArticleNo{23}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{document}

\maketitle

%TODO mandatory: add short abstract of the document
\begin{abstract}

Given a collection of $m$ sets from a universe $\mathcal{U}$, the \textit{Maximum Set Coverage} problem consists of finding $k$ sets that cover the most number of distinct elements. This problem is NP-Hard but the solution can be approximated by a polynomial time algorithm up to a factor $1-1/e$. However, this algorithm does not scale well with the input size. Hence, a lot of effort has been put in the development of streaming algorithms. In the streaming context, lower approximation factors can be achieved and at the cost of a space complexity that scales linearly with respect to the size of the universe $n=|\mathcal{U}|$. However, one randomized streaming algorithm has been shown to produce a $1-1/e-\varepsilon$ approximation of the optimal solution with a space complexity that scales only logarithmically with respect to $m$ and $n$. In order to achieve such a low space complexity, the authors used two techniques: 

\begin{itemize}
    \item $F_0$-\textit{sketching}, allows to determine with great accuracy the number of distinct elements in a set using less space than the set itself. 
    \item \textit{Subsampling}, consists of only solving the problem on a subspace of the universe. It is implemented using $\gamma$-independent hash functions.
\end{itemize}

This article focuses on this particular algorithm and highlights the time cost of these two techniques, especially subsampling. We present optimisations that significantly reduce the time complexity of the algorithm. Firstly, we give some optimizations that do not alter the space complexity, number of passes and approximation quality of the original algorithm. In particular, we show that the original independence factor of $\Omega(\varepsilon^{-2} k \log m)$ can be fine-tuned to $\Omega(k \log m)$ and that $F_0$-\textit{sketching} can be removed. Secondly, we derive a new lower bound for the probability of producing a $1-1/e-\varepsilon$ approximation using only pairwise independence: $1-\tfrac{2}{c k \log m}$ compared to $1-\tfrac{e}{m^{ck/6}}$ with $\Omega(k \log m)$-independence. As expected, the theoretical guarantees are weaker and it suggests the approximation quality would suffer. However, in the streaming context where $m$ is very large, this lower bound should be enough in practise. Finally, our experimental results show that using pairwise independence does not produce worse solution that the original algorithm while running significantly faster.
\end{abstract}

\clearpage

\section{Introduction}
\label{sec:introduction}

\textit{Maximum Coverage} is a classic problem in computer science and is unsolvable in polynomial time, unless $\text{P}=\text{NP}$. 
The best-known polynomial-time approximation algorithm is a greedy approach, known to produce at least a $1-1/e$ approximation of the optimal solution. However, this greedy algorithm does not scale well in practice with the input size \tony{we'll need some citations here}. 
\tony{Tony to insert some text on external memory and streaming approaches.} This motivates the development of streaming algorithms where the input is assumed to be too large to be fully loaded into memory. \farhana{My understanding is, there are some differences in the assumptions for streaming and external memory solutions. In external memory model, all the data are explicitly stored in external disks, no data is lost. Any block of data can be loaded from the external memory to the main memory if needed any time. In streaming case, not all incoming data are stored explicitly, not even in an external disk.}
To squeeze the greedy approaches into smaller memory, solution quality and running time are traded off, i.e., the approximation factor is typically worse than $1-1/e$.
\tony{Maybe something about how in practice it's better than $1-1/e$?} \stephen{need to find some references with experimental results on streaming algorithms}
%The streaming model is useful to reduce the space complexity of an algorithm but it is more restrictive than the classical RAM model. So approximation streaming algorithms are expected to either produce worse approximations or have a larger time complexity.

McGregor and Vu \cite{baseref} introduced a family of streaming algorithms for Max Coverage.
We focus on one algorithm, which for convenience we name~$\mathcal{A}$, which is the only sublinear-space streaming algorithm~\tony{check this with Rowan} (refer to Table~\ref{tab:streaming-alg}). It is a randomized thresholding algorithm and guarantees with high probability an approximation factor of at least $1-1/e-\varepsilon$, in~$\mathcal{O}(1/\varepsilon)$ passes.
\tony{I think we might want to say a bit more about this algorithm here?} The main idea is to select a set if its contribution is greater than some threshold.

\subsection{Motivation}

The model of \emph{set streaming}, introduced by Saha and Getoor~\cite{Saha2009}, reads in one set at a time, but does not store the set.
The space complexity is thus independent of~$m$.
However, many solutions -- especially those for Set Cover, which typically requires a \emph{proof} that every element is covered -- have one bit per element, and thus space~$\Omega(n)$.
%because the sets are only read but not stored.
To disentangle the Max Coverage space complexity from~$n$, McGregor and Vu \cite{baseref} used \emph{subsampling} \tony{need to cite some of the MIT papers on this topic}. They solve Max Coverage on a subspace of the universe $\mathcal{U}$, and hence the approximation factor is guaranteed only probabilistically.

\paragraph*{Efficiency versus effectiveness}
%We want to randomly ignore some elements of the universe. This is implemented using a hash function to mimic a random choice for the ignored elements while ensuring the same element is ignored/considered in all the sets where it appears.
For effective sampling in algorithm~$\mathcal{A}$, McGregor and T.Vu~\cite{baseref} invoke a $\gamma$-independent hash function, where $\gamma = c \varepsilon^{-2} k \log m$.
With this level of independence, they show that an approximation factor of $1-1/e-\varepsilon$ is guaranteed with probability at least $1-{1}/{m^{10k}}$. 
Though an elegant theoretical trade-off, $\gamma$-independent hash functions are known to be slow to compute for large $\gamma$.
In the original algorithm, $\mathcal{A}$,
this parameter can easily exceed $10^3$, suggesting a hundred-fold \tony{hundred? thousand?} \stephen{thousand, compared to constant time sampling scheme like pairwise independent hash functions} slowdown over a simpler, if theoretically less effective, sampling scheme. Moreover, in this subsampling and streaming context, we pay a heavy price for a slow hash function: it is evaluated on every item in the stream. Since we are designing a space-efficient algorithm, we cannot pre-compute the hash function and record it in a table.

This observation is the starting point of our work. Indeed, we anticipate the hash function evaluations in algorithm $\mathcal{A}$ are the bottleneck of the algorithm. Our research question is this: \emph{How we can accelerate this space-efficient Max Coverage algorithm, without deteriorating space complexity?}
Although we reduce the independence factor, $\gamma$, the $1-1/e-\varepsilon$ approximation factor would no longer be guaranteed. This observation sets two specific goals:
\tony{Actually, these aren't so specific, but we can write something more specific lol}
\begin{enumerate}
    \item Theoretical analysis of the trade-off between independence factor and approximation quality.
    \item Experimentally evaluate the speed up and approximation quality in respect to the independence factor.
\end{enumerate}

\subsection{Related Work}

\farhana{The paragraphs seem a bit disconnected. You may start the related work section with this paragraph on streaming MC problem. Then mention, as we are focusing on improving the current state-of-the-art work[4] through relaxing the hash functions, we now review studies that use similar concept in related areas...
}There are several existing streaming algorithms for the Max Coverage problem (Table~\ref{tab:streaming-alg}). Badanidiyuru and al.~\cite{Badanidiyuru2014} presented a generic algorithm for maximizing some objective \tony{submodular?} function on a stream, which can be adapted to the Max Coverage problem. Yu and Yuan~\cite{Yu2013} developed an algorithm that produces some pre-ordering of the sets.\tony{Pre ordering??} Saha and Getoor \cite{Saha2009}, who pioneered this topic, used a swapping approach: a putative solution is stored, and sets in the putative solution can be replaced by new sets in the stream. McGregor and T.Vu \cite{baseref} presented two polynomial-time algorithms: one taking a single pass and one taking multiple passes, algorithm~$\mathcal{A}$.
%These algorithms are remarkable  the almost-optimal approximation factor and a sub-linear space for the multi-pass algorithm. 
The algorithms developed by McGregor and T.Vu \cite{baseref} algorithms are \textit{thresholding} algorithms. Each time a set is revealed, it is selected if its contribution is bigger than some threshold, a notion introduced by Cormode et al.~\cite{Cormode2010}.
\tony{I wonder if this concept should appear earlier?}
Also, while reading a set, the algorithm ignores some elements depending on their hash values. This is the \textit{subsampling} process.

Implementing this technique might require time-consuming $\gamma$-independent hash functions and the notion of relaxing the requirement for certain independence appears in other literature. In the context of $\ell_0$-samplers, Cormode and Firmani~\cite{l-sampl} invoked $\gamma$-independent hash functions. They showed theoretical bounds on $\gamma$ to guarantee some worst-case bounds \tony{on what?}. In addition, their experimental results suggest that \textit{constant}-independent hashing schemes produce similar accuracy \tony{in what} to \textit{linear}-independent hash functions, while being significantly more efficient to compute.

Furthermore, some theoretical results \cite{inde-hash} show that many strong guarantees generally associated with \textit{high}-independent families of hash functions can be achieved with simpler hashing schemes.
%The authors  present what's called a
Tabulation hashing~\cite{inde-hash} is not even $4$-independent, but manages to implement $\gamma$-independent hash function based algorithms, such as \textit{Cuckoo Hashing}.
The authors also prove Chernoff-type inequalities with relaxed assumptions on the independence of the random variables.



\begin{table}
\begin{center}
\begin{tabular}{|c | c c c |} 
     \hline
     \textbf{Author} & \textbf{Passes} & \textbf{Space} & \textbf{Appr. Factor} \\ 
     \hline
     \rule{0pt}{3ex} Badanidiyuru and al. \cite{Badanidiyuru2014} & 1 & $\tilde{\mathcal{O}}(\varepsilon^{-1} n)$ & $1/2-\varepsilon$\\
     \hline
     \rule{0pt}{3ex} Yu and Yuan \cite{Yu2013} & 1 & $\tilde{\mathcal{O}}(n)$ & $\sim 0.3$\\
     \hline
     \rule{0pt}{3ex} Saha and Getoor \cite{Saha2009} & 1 & $\tilde{\mathcal{O}}(k n)$ & $1/4$\\
     \hline
     \rule{0pt}{3ex} McGregor and Vu \cite{baseref} & 1 & $\tilde{\mathcal{O}}(\varepsilon^{-2} n)$ & $1-1/e-\varepsilon$\\
     \hline
     \rule{0pt}{3ex} McGregor and Vu \cite{baseref}, $\mathcal{A}$ & $\mathcal{O}(\varepsilon^{-1})$ & $\tilde{\mathcal{O}}(\varepsilon^{-2} k)$ & $1-1/e-\varepsilon$\\
     \hline
\end{tabular}
\caption{Streaming algorithms for Maximum Coverage: we focus on engineering Algoirthm~$\mathcal{A}$, the only~$o(n)$-space algorithm here.}
\label{tab:streaming-alg}
\end{center}
\end{table}

\section{Background}
\label{sec:background}

Some notions and notations need to be introduced before going further. As a basis for the whole paper, the parameters related to the Maximum Coverage problem are:
\begin{itemize}
    \item $\mathcal{U}$ the universe with $n=|\mathcal{U}|$ the size of the universe
    \item $\mathcal{S} = \{ S_1, \dots, S_m\}$ the stream of sets where $S_i \subset \mathcal{U}$ for all $i \in \llbracket 1,m \rrbracket$
    \item $k$ the number of sets to select
    \item $\varepsilon$ the precision parameter appearing in the approximation factor $1-1/e-\varepsilon$.
    \item $I_\text{OPT}$ is the optimal solution and $\text{OPT}$ the size of the optimal coverage $\left| \bigcup_{i \in I_\text{OPT}} S_i \right|$
    \item $I$ the set of indices selected so far. Thus, $I$ is the solution given once the algorithm terminates.
    \item $C$ the coverage $\bigcup_{i \in I} S_i$ built so far
\end{itemize}

\subsection{Streaming Model} 
\tony{I think we'll need to re-write this in the context of Max Coverage, and other submodular maximization: Rowan might have good references, or some of my earlier papers?}
When the number of sets $m$ or the size of the universe $n$ is very large, the streaming model is more relevant than the classical \textit{RAM} model where memory access is considered an elementary operation. The streaming model is more convenient when the (large) input is expected to be read only from a disk or a distant server. According to this model, the collection of sets is seen as a \textit{stream} of data. There exists different variations regarding the format of the stream. In the context of this article, the stream is assumed to be a sequence of sets in some fixed order where every set is a list of numbers. Each time a set is read, its entire content is revealed. Also, this paper focuses on \textit{Multi-Pass} algorithms, the stream of sets can be read multiple times but always in the same order. It introduces a parameter: the number of passes. this parameter is related to the overall time complexity and is desired to be as small as possible. 



\subsection{Subsampling}

\begin{definition}[subsampled set]
Given a set $S \subset \mathcal{U}$ and a hash function $f: \mathcal{U} \rightarrow \{0,1\}$, the subsampled universe,~$\mathcal{U'}$, and subsampled set,~$S'$, are
\[ \mathcal{U'} = \{ x \in \mathcal{U} \mid f(x) = 1 \} \qquad S' = S \cap \mathcal{U'}\,.\]
\end{definition}

Algorithm $\mathcal{A}$ uses a method known as subsampling. Instead of considering all the elements of the universe $\mathcal{U}$, it focuses on a subset~$\mathcal{U'} \subset \mathcal{U}$, and considers only those elements of each set that are in~$\mathcal{U'}$. Instead of recording the full coverage, that is, $C = \cup_{i \in I} S_i$, of the sets selected so far,  $\mathcal{A}$ tracks only the subsampled coverage $C'=\cup_{i \in I} S_i'$.
The size of the optimal coverage of~$k$ sets in~$\mathcal{U'} $ is hence called~$\text{OPT}'$.

\begin{remark*}
    The value~$\text{OPT}' = \max_{|J| = k} \left| \bigcup_{i \in J} S_i' \right|$ is not necessarily the same as the size of the subsampled optimal coverage $\left| \bigcup_{i \in I_\text{OPT}} S_i' \right|$.
\end{remark*}
To guarantee bounds on the probability of achieving a $1-1/e-\varepsilon$ approximation factor, the subsampling hash function,~$f$, must respect some constraints. Namely,~$\mathcal{A}$ draws~$f$ uniformly at random from a family of $\gamma$-independent hash functions.
\begin{definition}
Given integer~$\gamma$ and the family of hash functions $\mathcal{H} \subset \left\{ f:\mathcal{U} \rightarrow Y \right\}$, $\mathcal{H}$ is $\gamma$-independent iff for every~$\gamma$ distinct keys $x_1,\dots,x_\gamma \in \mathcal{U}$ and~$\gamma$ values $y_1,\dots,y_\gamma \in Y$, if we draw~$f$ uniformly  at random from~$\mathcal{H}$,
then the~$f(x_i)$ are independent uniform random variables, and
\[ \mathbb{P}\left[ \ \bigcap_{i=1}^\gamma \bigg( f(x_i) = y_i \bigg) \ \right] = \frac{1}{|Y|^\gamma}\,.\]
%(The probability is in respect to $f\in \mathcal{H}$)
\end{definition}

%The purpose of such a family of hash functions is to produce independent random variables with a certain amount of independence as stated in the following proposition.

%\begin{proposition}
    %Let $\mathcal{H}$ be a family of $\gamma$-independent hash functions. If $f \in \mathcal{H}$ is a randomly drawn hash function, then for any $\gamma$ distinct keys $x_1,\dots,x_\gamma \in \mathcal{U}$, $f(x_1), \dots, f(x_\gamma)$ are independent uniform random variables.
%\end{proposition}
To build a family of $\gamma$-independent hash functions, the standard approach is polynomials on a finite field.
\begin{proposition}
\label{prop:hash-functions}
Let $\gamma, v, p \in \mathbb{N}$ and $\mathcal{H} \subset \left\{ f:\mathcal{U} \rightarrow \llbracket 0, v-1 \rrbracket \right\}$. Family
\[ \mathcal{H} = \left\{ x \longmapsto \sum_{i=0}^{\gamma-1} a_i x^i \bmod p\  \bmod v \mid 0 \leq a_i < p \right\} \]
is $\gamma$-independent, and is typically called
    $\mathcal{H}_{\gamma, v}$.
    %denotes the family of $\gamma$-independent hash functions from $\left\{ f:\mathcal{U} \rightarrow \llbracket 0, v-1 \rrbracket \right\}$ constructed accordingly to Proposition \ref{prop:hash-functions}.
%\end{definition}
\end{proposition}

\subsection{Sketching}

\begin{theorem}[$F_0$-sketching \cite{Cormode2003}]
\label{th:sketching}
    Given a stream~$s$, there exists a data structure, $\mathcal{M}(s)$, that requires $\mathcal{O}(\varepsilon^{-2} \log \delta^{-1})$ space and, with probability $1-\delta$, returns the number of distinct elements in~$s$ within multiplicative factor $1\pm\varepsilon$. Processing each new element and finding the number of distinct elements each take $\mathcal{O}(\varepsilon^{-2} \log \delta^{-1})$ time.
\end{theorem}

\section{Low-space Streaming Algorithm}
\label{sec:algo}

In this section, we present algorithm~$\mathcal{A}$ developed by McGregor and Vu~\cite{baseref}.

\subsection{Thresholding}

The core of Algorithm $\mathcal{A}$ is a thresholding procedure and a subsampling approach, both common to streaming algorithms for coverage-type problems. The solution, $I$, and the associated subsampled coverage $C'=\cup_{i \in I} S'_i$ are built incrementally, as new sets arrive in the stream and are selected. 
Given a threshold,~$t$, the selection rule for set $S_i$ is: 
\begin{quote}
If $|S'_i \setminus C'| \geq t$ then $I \leftarrow I \cup \{i\}$ and $C' \leftarrow C' \cup S_i'$.
\end{quote}
Observe that no set is swapped out of the solution,~$I$, as the algorithm proceeds.
Observe also that -- to save space, in a streaming context -- the calculations occur on the subsampled universe,~$U'$.
Quantity $|S_i' \setminus C'|$ is called the \textit{contribution} of $S_i'$.


The threshold,~$t$, is a relaxation of the requirement, in the greedy algorithm, that a set with the highest value of~$|S \setminus C|$ is included.
The value of $t$ decreases with the number of passes.
There is a trade-off: with big thresholds, the algorithm would rarely pick new sets, so the number of passes needed will have to be larger, though the solution quality is higher. Thus, the threshold $t$ should be big enough to guaranteeing a $1-1/e-\varepsilon$ approximation of the optimal coverage, but also small enough to bound the number of necessary passes to $\mathcal{O}(\varepsilon^{-1})$. Algorithm~$\mathcal{A}$ depends on two variables: 
\begin{itemize}
    \item $v$, an estimate of the optimal coverage, $\text{OPT}$ 
    \item $\lambda$, an estimate of the optimal coverage on the subsampled universe, $\text{OPT}'$
\end{itemize}

These variables determine the probability of subsampling an element and the initial value of~$t$. The subsampling probability is~$\lambda/v$,\tony{we need to mention what~$f$ is} \stephen{$f$ ?}, while the threshold,~$t$, is initially set to $2(1+\varepsilon)\lambda/k$. After each pass,~$t$ decreases by a factor $1+\varepsilon$.
McGregor and Vu~\cite{baseref} showed that if $\lambda = c \varepsilon^{-2} k \log m$ and $v$ respects the constraint $\text{OPT}/2 \leq v \leq \text{OPT}$ then this thresholding procedure gives a $1-1/e-\varepsilon$ approximation of the optimal coverage using $\Tilde{\mathcal{O}}(\varepsilon^{-2} k)$ space with \textit{high} probability.\footnote{with a constant $c$ \tony{What's~$c$?} \stephen{$c$ in the expression of $\lambda$} bigger than 60}

\subsection{Guessing}

Algorithm~$\mathcal{A}$ relies on $v$, an estimate of $\text{OPT}$, such that $\text{OPT}/2 \leq v \leq \text{OPT}$.
Of course, we do not know~$\text{OPT}$ in advance! The algorithm naively finds the right value for $v$ by executing the thresholding procedure for different values for $v$, called \textit{guesses}. Denote by $v_g$ the $(g+1)^\text{th}$ guess.\tony{Why off by one here in the index?} \stephen{It is more consistent with the implementation notation where $g$ starts with 0} In order to reduce as much as possible the number of guesses, we can assume the maximum set size $||\mathcal{S}||_\infty$\tony{Is that the right notation?} \stephen{I don't think there is a conventional notation, I just reuse the norm notation from vectors} is known. This assumption requires only one additional pass in the set stream, $\mathcal{S}$, which does not change the \emph{asymptotic} number of passes. Hence the guesses can be restricted to all the values $v_g = 2^{g-1} ||\mathcal{S}||_\infty$ smaller than $k ||\mathcal{S}||_\infty$. These parallel instantiations increase the running time and space by factor~$\log_2 k$ because the variables $I$ and $C'$ are duplicated, one per guess. These variables will be referred as $I_g$ and $C_g'$ to specify which guess it is associated with. Now $I$, $C$ and $C'$ refer to the variable associated with the output of the algorithm.
\tony{But now~$v$ is a set in the algorithm??} \stephen{Yes, one value per guess}

\begin{algorithm}[ht]
\nonl\stephen{Why the text does not wrap around the algorithm?}
\caption{Algorithm $\mathcal{A}_\gamma(\mathcal{S}, k, \varepsilon, ||S||_\infty)$}
\label{alg:withoutguess}
\DontPrintSemicolon
\nonl\Begin{
    \textbf{\textcolor{blue}{/* Initialise the guesses */}}\;
    $v \leftarrow \{ 2^{g-1} ||S||_\infty \leq \min(n, k ||S||_\infty), \ g \in \mathbb{N} \}$ \;
    Duplicates each variable $|v|$ times: $\lambda$, $z$, $t$, $h$, $I$, $C$, $\mathcal{M}$ and $\texttt{status}$\; 
    \textbf{\textcolor{blue}{/* Multiple passes */}}\;
    \For{$p=1$ \textbf{to} $1 + \lceil \log_{1+\varepsilon}(4e) \rceil$}{
        \textbf{\textcolor{blue}{/* One pass */}}\;
        \For{$S_i \in S$ \textbf{(stream)}}{
            \textbf{\textcolor{blue}{/* Iterate over the guesses */}}\;
            \For{$g=0,\dots, |v|-1$}{
                $S_i' \leftarrow$ Subsample $S_i$ with $h_g$\;
                $T_i \leftarrow S_i' \setminus C_g'$\;
                \textbf{\textcolor{blue}{/* Thresholding procedure */}}\;
                \If{$\text{status}_g$ \textbf{and} $|I_g| < k$ \textbf{and} $|T_i| \geq t$}{
                    update $\mathcal{M}_g$ with $S_i$\;
                    $C_g' \leftarrow C_g' \cup T_i$\;
                    $I_g \leftarrow I_g \cup \{i\}$\;
                }
                \textbf{\textcolor{blue}{/* Check the \textit{bad guess} condition */}}\;
                \If{$|C_g'| > z_g$}{
                    $\text{status}_g \leftarrow$ \texttt{false}\;
                }
            }
        }
        \textbf{\textcolor{blue}{/* Update the thresholds */}}\;
        \For{$g=0,\dots, |v|-1$}{
            $t_g \leftarrow t_g / (1+\varepsilon)$\;
        }
    }
    \textbf{\textcolor{blue}{/* Find the best coverage among the potentially correct guesses */}}\;
    $r \leftarrow \underset{\text{status}_g}{\mathrm{argmax}} \ |\mathcal{M}_g| $\;
    \Return $I_r$\; 
}
\end{algorithm}

Algorithm~\ref{alg:withoutguess} is a slightly more general algorithm for Max Coverage than algorithm~$\mathcal{A}$.
The independence factor, $\gamma$, is not fixed, but is  a parameter. We discuss the behaviour of Algorithm~\ref{alg:withoutguess} as a function of independence factor~$\gamma$. The original algorithm $\mathcal{A}$ uses an independence factor of $\lceil 2 \lambda \rceil$ so $\mathcal{A} = \mathcal{A}_{\lceil 2 \lambda \rceil}$.
\tony{Overloaded~$\mathcal{A}$!} \stephen{Is that an issue? Otherwise I can call algorithm $\mathcal{A}$ by algorithm $\mathcal{A}_{\lceil 2 \lambda \rceil}$ from the beginning}

\paragraph*{Which is the right guess?}
This guessing method begs the question: how can we detect the \emph{right} guess?
Also, Algorithm~$\mathcal{A}$ is only guaranteed to work under the condition $\text{OPT}/2 \leq v \leq \text{OPT}$. Some instances, with a wrong guess, might necessitate more space than $\tilde{\mathcal{O}}(\varepsilon^{-2} k)$. Two mechanisms deal with these issues.
\tony{But these mechanisms are from McGregor and Vu?} \stephen{Yes} 

First, the right guess is found by estimating the (non-subsampled) coverage associated with each guess. The biggest one is considered the right guess. However, only the subsampled coverages are stored so to perform this estimation McGregor and Vu use a technique called \textit{$F_0$-sketching}. This technique (theorem \ref{th:sketching}) can approximate the number of distinct elements in a collection of sets using less space than the collection itself. More particularly, in addition to the subsampled coverages $C_g'$, each guess maintains a \textit{sketch} $\mathcal{M}_g$ \tony{Of the coverage? How does this work with~$S'$ and~$C'$?} \stephen{yes, of the coverage, but it does not replace $C'$} using $\tilde{\mathcal{O}}(\varepsilon^{-2})$ space. Each time a set is selected, $\mathcal{M}_g$ is updated accordingly. Once the thresholding procedure is completed, the sketches are used to determine which guess produced the biggest coverage. \tony{I think this part is hard to follow.}


Secondly, the space complexity never exceeds $\tilde{\mathcal{O}}(\varepsilon^{-2} k)$ due to a consequence of Corollary~9 of McGregor and Vu~\cite{baseref}: if $v$ is the right guess then $\text{OPT}' \leq 2 (1+\varepsilon) \lambda$. Thus, if the subsample coverage $C'$ of an instance of the thresholding procedure exceeds $2 (1+\varepsilon) \lambda$, the associated guess is necessarily wrong and this instance can be terminated (line 20 in Algorithm~\ref{alg:withoutguess}). Hence every instance runs in space~$\tilde{\mathcal{O}}(\lambda) = \tilde{\mathcal{O}}(\varepsilon^{-2} k)$.

\subsection{Properties}
\label{sec:properties}

McGregor and Vu~\cite{baseref} showed that Algorithm~$\mathcal{A}$ has a space complexity of $\tilde{\mathcal{O}}(\varepsilon^{-2} k)$ and with probability at least $1-\tfrac{1}{m^{10k}}$ produces at least a $1-1/e-\varepsilon$ approximation. Rather than being satisfied simply with a polynomially bounded runtime, to improve efficiency in practice, we dissect the run time. The coverages $C_g'$ are implemented with hash tables in order to efficiently compute $T_i = S_i' \setminus C_g'$. If the $g^\text{th}$ guess is reading the $i^\text{th}$ set then: \tony{I think I'll stop editing here. Can you make the argument below more compact? Can you refer also to Algorithm~\ref{alg:withoutguess}?}

\begin{enumerate}
    \item[line 11.] subsampling $S_i$ takes $\mathcal{O}(\gamma |S_i|)$ timelink
    \item[line 12.] computing $T_i$ takes $\mathcal{O}(|S_i'|) \subset \mathcal{O}(|S_i|)$ average time
    \item[line 16.] updating $C_g'$ takes $\mathcal{O}(|T_i|) \subset \mathcal{O}(|S_i|)$ average time
    \item[line 15.] updating $\mathcal{M}_g$ takes $\mathcal{O}(\varepsilon^{-2} \log n) |S_i|$ time (theorem \ref{th:sketching})
\end{enumerate}

Therefore the total average time complexity $T_\gamma$ of Algorithm $\mathcal{A}_\gamma$ is
\begin{align*}
    T_\gamma & = \underbrace{\mathcal{O}(\log k)}_{\text{guesses}}
    \left( 
        \underbrace{\mathcal{O}(\varepsilon^{-1})}_{\text{passes}} \ \underbrace{\mathcal{O}\left( \sum_{i=1}^m \gamma |S_i| \right)}_{\text{subsampling}} + 
        \underbrace{\mathcal{O}\left( \sum_{i \in I} \varepsilon^{-2} |S_i| \log n \right)}_{F_0\text{-sketching}} 
    \right) \\
    & = \mathcal{O}\left( \varepsilon^{-1} \gamma m \bar{|\mathcal{S}|} \log k + \varepsilon^{-2} k \bar{|\mathcal{C}|} \log n \log k \right) 
 \end{align*}

\begin{note*}
    $\bar{|\mathcal{C}|} =\tfrac{1}{k} \sum_{i \in I} |S_i|$ is the average set size over the selected sets and $\bar{|\mathcal{S}|} = \tfrac{1}{m}\sum_i |S_i|$ is the average set size over the entire stream $\mathcal{S}$.
\end{note*}

Therefore, Algorithm $\mathcal{A}$ has an average time complexity of $$T_{\lceil 2 \lambda \rceil} = \mathcal{O}\left( \varepsilon^{-3} k m \bar{|\mathcal{S}|} \log m \log k + \varepsilon^{-2} k \bar{|\mathcal{C}|} \log n \log k \right)$$

\section{Better Time Complexity}
\label{sec:lowering-independence-factor}

Now, we present some optimisations that speed up the algorithm. \tony{This sounds like an afterthought: if this is the key innovation we bring, we should introduce this with a bit more emphasis.} The main focus is to lower the independence factor as much as possible while maintaining the space complexity and the number of passes. We risk lowering the solution quality, so we focus our analysis on the probability of \textbf{not} producing a $1-1/e-\varepsilon$ approximation to the optimum. \tony{Except: what is $\varepsilon$? In some sense, everything could be covered by this.} \stephen{What do you mean?} Referring to the original analysis performed by McGregor and Vu \cite{baseref}, this probability is upper bounded by the probability of the event $E_I = \left\{ \ \big| \ |C'| - p|C| \ \big| \geq \varepsilon v p \ \right\}$. Where $C'=\cup_{i \in I} S_i'$ is the subsampled coverage found by the algorithm, $C=\cup_{i \in I} S_i$ the associated non-subsampled coverage, $p=\lambda/v$ is the probability of subsampling an element and $v$ is assumed to observe $\text{OPT}/2 \leq v \leq \text{OPT}$. Intuitively, $\mathbb{P}(E_I)$ is the probability that the subsampled coverage size is \textit{too far} from its expected size. This is an upper bound because the opposite event $\overline{E_I}$ is a sufficient condition for producing a $1-1/e-\varepsilon$ approximation (Corollary 9 \cite{baseref}). In the original paper~\cite{baseref}, $\mathbb{P}(E_I) \leq \frac{e}{m^{10k}}$.

\subsection{Maintaining Approximation Property}

\tony{These are good calculations, but they need some context. Please remind the reader why~$c$ affects the running time. Indeed, in Section~\ref{sec:properties}, the calculation is asymptotic, and does not mention~$c$ at all. The factors~$\lambda$ and ~$\gamma$ are somewhat buried.}
The first optimisation is about the constant $c$ in the definition of $\lambda = c \varepsilon^{-2} k \log m$. Indeed, the independence factor $\gamma = 2 \lambda$ depends on $\lambda$. The authors only stated that $c$ should be \textit{big} enough and by inspecting their calculations, in order to get $\mathbb{P}(E_I) \leq \frac{e}{m^{10k}}$, the constant $c$ must be greater than $60$ because the more general inequality is $\mathbb{P}(E_I) \leq \frac{e}{m^{ck/6}}$. The point of making $\mathbb{P}(E_I)$ that small is to make the union bound probability $\mathbb{P}\left( \cup_{|I| = k} E_I \right)$ small and using the following upper bound
\[ \mathbb{P}\left( \bigcup_{|I| = k} E_I \right) \leq \sum_{|I| = k} \mathbb{P}(E_I) \leq \binom{m}{k} \frac{e}{m^{ck/6}} \leq \frac{e}{k! \ m^{(c/6-1)k}} \]
we can conclude that the smallest possible value for $c$ is $6$. It does not change the asymptotic time complexity of the algorithm but in practise it reduces the independence factor by a factor $10$ so this is still a $10 \times$ speed up compared to the original $c \geq 60$.

Secondly, in order to reduce even further the independence factor $\gamma$, we want to express $\mathbb{P}(E_I)$ with respect to $\gamma$. To that end, we use the following concentration bound:

\begin{theorem}[Schmidt et al. \cite{Schmidt1995}]
\label{th:gen}
Let $X_1, \dots, X_n$ be $\gamma$-wise independent random variables, $X = \sum_{i=1}^n X_i$ and $\mu = \mathbb{E}(X)$. If $X_i \in [0, 1]$ and $\gamma \leq \lfloor \min(\delta, \delta^2) \mu e^{-1/3} \rfloor$ then
\[ \mathbb{P}(| X - \mu | \geq \delta \mu) \leq e^{-\lfloor \gamma / 2 \rfloor} \]
\end{theorem}
Notice that $|C'|=\sum_{i=1}^m X_i$ where $X_i = \mathds{1}_{i \in I} \mathds{1}_{h(i)=1} \in [0, 1]$ and recall that $p=\lambda/v$ is the probability of subsampling an element.
\begin{corollary}
\label{cor:fstres}
Let $I \subset \llbracket1,m \rrbracket$ be a selection of $k$ sets, $C$ the union set $\cup_{i\in I} S_i$ and $C'$ its subsampled set $\cup_{i\in I} S_i'$ using a $\gamma$-independent hash function $h$. If $\gamma \leq \lfloor \tfrac{c}{3} k \log m \rfloor$ then:
\[ \mathbb{P}(E_I) \leq e^{-\lfloor \gamma / 2 \rfloor} \]
\end{corollary} 

Consequently, by setting $\gamma = \lfloor \tfrac{c}{3} k \log m \rfloor = \mathcal{O}(\varepsilon^2 \lambda)$, compared to the original $\mathcal{O}(\lambda)$, we keep the same approximation guarantees:
\[ \mathbb{P}(E_I) \leq e^{-\left\lfloor \left\lfloor \tfrac{c}{3} k \log m \right\rfloor / 2 \right\rfloor} = e^{-\left\lfloor \tfrac{c}{6} k \log m \right\rfloor} \leq e^{-\tfrac{c}{6} k \log m + 1} = \frac{e}{m^{ck/6}} \]

Finally, algorithm $\mathcal{A}_\gamma$ can be adapted so that $F_0$-sketching is not needed thanks to the following result.
\tony{Is this your optimization? If so, introduce it more boldly!}
\begin{lemma}
\label{lemma:nosk}
Let $v$ be one of the guesses in algorithm $\mathcal{A}$ and $C'$ the final subsampled coverage associated with guess $v$. If 
\begin{enumerate}
    \item $\big| \ |C'| - p|C| \ \big| < \varepsilon v p$
    \item $v > \text{OPT}$
    \item $(1-\varepsilon)(1-1/e-\varepsilon)\lambda \leq |C'|$.
\end{enumerate}
then
\[ |C| > (1-1/e-3\varepsilon)\text{OPT} \]
\end{lemma}

McGregor and Vu showed that for the right guess, if $\big| \ |C'| - p|C| \ \big| < \varepsilon v p$ then $(1-\varepsilon)(1-1/e-\varepsilon)\lambda \leq |C'|$. Thus, the selected guess is the biggest one such that $(1-\varepsilon)(1-1/e-\varepsilon)\lambda \leq |C'|$. That way, if the selected guess is bigger than the right guess, Lemma \ref{lemma:nosk} ensures that the algorithm produces a $1-1/e-\varepsilon$ \stephen{actually it is $1-1/e-3\varepsilon$ but is it necessary to pointing that out? Note that the original approximation factor is also $1-1/e-3\varepsilon$ even though McGregor and Vu declare $1-1/e-\varepsilon$} approximation as long as  $\big| \ |C'| - p|C| \ \big| < \varepsilon v p$ which occurs with probability $\mathbb{P}(E_I)$.

Algorithm $\mathcal{A}_\gamma$ with the above optimizations implemented is referred as Algorithm $\mathcal{A}_\gamma'$ and its time complexity is $T_\gamma' = \mathcal{O}( \varepsilon^{-1} \gamma m \bar{|\mathcal{S}|} \log k )$. Using $\gamma = \lceil \tfrac{c}{3} k \log m \rceil$, the optimized Algorithm $\mathcal{A}'$ has a time complexity of $T_{\varepsilon^2 \lambda}' = \mathcal{O}( \varepsilon^{-1} k m \bar{|\mathcal{S}|} \log k \log m)$

\subsection{Pairwise Independence}

In order to reduce the time complexity even more, we work with the smallest independence factor possible, $\gamma = 2$. However, we need to ensure $\mathbb{P}(E_I)$ is still \textit{small}.

\begin{proposition}
\label{eq:sndres}
Let $I \subset \llbracket 1,m \rrbracket$ be a selection of $k$ sets, $C$ the union set $\cup_{i\in I} S_i$ and $C'$ its subsampled set $\cup_{i\in I} S_i'$, via a $2$-independent hash function,~$h$.
\[ \mathbb{P}\left( \ \big| \ |C'| - p|C| \ \big| \geq \varepsilon v p \ \right) \leq \frac{2}{c k \log m} \]
\end{proposition}

This new upper bound is much weaker than the original, $\frac{1}{m^{ck/6}}$. In particular, it is too large to derive a small upper bound for the union-bound probability.
Nevertheless, it can be enough in practice as it is just an upper bound and the streaming algorithm is particularly relevant for huge datasets.\tony{I think we can express this more concisely.} Furthermore, our experiments suggest that pairwise independence is indeed enough. 

\section{Experimentation}
\label{sec:experimentation}

In this section, we analyse the empirical properties of algorithm $\mathcal{A}_\gamma'$ on real-world and generated datasets. As the original algorithm $\mathcal{A}_{2 \lambda}$ is too slow to gather a lot of data, the reference algorithm is $\mathcal{A}_{\varepsilon^2 \lambda}'$ because we showed it has the same theoretical properties while running faster.

\subsection{Runtime Evaluation}

\begin{figure}
    \centering
    \centerline{\includegraphics[width=\textwidth]{Figures/SN-full-time.png}}
    \centerline{\includegraphics[width=\textwidth]{Figures/UK-full-time.png}}
    \centerline{\includegraphics[width=\textwidth]{Figures/base-full-time.png}}
    \centerline{\includegraphics[width=\textwidth]{Figures/docs-full-time.png}}
    \caption{Running time of algorithm $\mathcal{A}_{\varepsilon \lambda}'$ for different datasets, $k$ and $\varepsilon$}
    \label{fig:full-time}
\end{figure}

\begin{figure}
    \centering
    \centerline{\includegraphics[width=\textwidth]{Figures/UK-2-time.png}}
    \centerline{\includegraphics[width=\textwidth]{Figures/SN-2-time.png}}
    \centerline{\includegraphics[width=\textwidth]{Figures/base-2-time.png}}
    \centerline{\includegraphics[width=\textwidth]{Figures/docs-2-time.png}}
    \caption{Running time of algorithm $\mathcal{A}_2'$ for different datasets, $k$ and $\varepsilon$}
    \label{fig:2-time}
\end{figure}

\subsection{Estimating Approximation Quality}



\begin{figure}
    \centering
    \centerline{\includegraphics[width=\textwidth]{Figures/SN-2-bp.png}}
    \centerline{\includegraphics[width=\textwidth]{Figures/UK-2-bp.png}}
    \centerline{\includegraphics[width=\textwidth]{Figures/base-2-bp.png}}
    \centerline{\includegraphics[width=\textwidth]{Figures/docs-2-bp.png}}
    \caption{Box plot of coverage produced by $\mathcal{A}_2'$ relatively to the coverage produced by the greedy algorithm for different real-world datasets, $k$ and $\varepsilon$}
    \label{fig:rel-cov-bp}
\end{figure}

\bibliography{references}

\appendix

\section{Corollary \ref{cor:fstres} (proof)}

\begin{proof}
$I$ is fixed so the $\mathds{1}_{i\in I}$ factor is just a constant.
\[ \mathbb{E}(|C'|) = \sum_{i=1}^m \mathds{1}_{i\in I} \mathbb{E}(\mathds{1}_{h(i)=1}) = \sum_{i\in I} \mathbb{P}(h(i)=1) = p |C| \]
Let $\delta = \varepsilon v / |C|$ and $\mu = \mathbb{E}(|C'|)$, then 
\[ \mathbb{P}\left( \ \big| \ |C'| - p|C| \ \big| \geq \varepsilon v p \ \right) = 
    \mathbb{P}\left( \ \big| \ |C'| - p|C| \ \big| \geq \delta \mu \ \right) \]
Now, let's verify the condition on the independence factor $\gamma$:
\begin{align*}
    \frac{c}{3} k \log m & = \frac{\varepsilon^2}{3} \lambda = \frac{\varepsilon}{3} \delta \mu \\
    & \leq e^{-1/3} \frac{\varepsilon}{2} \delta \mu && e^{-1/3} > 2/3\\
    & \leq e^{-1/3} \min(1, \delta) \delta \mu && \delta \geq \varepsilon/2 \text{ and } \varepsilon/2 \leq 1
\end{align*}

$\delta \geq \varepsilon/2$ is true because $|C| \leq \text{OPT} \leq 2v$. The condition $\varepsilon/2 \leq 1$ is arbitrary but recall that we want a $1-1/e-\varepsilon$ approximation so $\varepsilon < 1-1/e \leq 0.7$. Therefore, $\gamma \leq \lfloor \frac{c}{3} k \log m \rfloor \leq \lfloor e^{-1/3} \min(\delta, \delta^2) \mu \rfloor$ and theorem \ref{th:gen} gives the desired inequality.
\end{proof}

\section{Lemma \ref{lemma:nosk} (proof)}

\begin{proof}
Assuming condition 2
\begin{align*}
    |C'| & \geq (1-\varepsilon)(1-1/e-\varepsilon) p v\\
    |C'| - \varepsilon v p & \geq (1-\varepsilon)(1-1/e-\varepsilon) p v - \varepsilon v p\\
    |C|p & \geq (1-\varepsilon)(1-1/e-\varepsilon) p v - \varepsilon v p && \text{Condition 1}\\
    |C| & \geq (1-\varepsilon)(1-1/e-\varepsilon) v - \varepsilon v\\
    |C| & \geq (1-1/e-\varepsilon(3 - 1/e - \varepsilon))v \\
    |C| & \geq (1-1/e-3\varepsilon)v \\
    |C| & > (1-1/e-3\varepsilon)\text{OPT} && \text{Condition 2}
\end{align*}
\end{proof}

\section{Proposition \ref{eq:sndres} (proof)}
\begin{proof}
    $|C'|$ can be represented as $|C'| = \sum_{i=1}^n X_i$ where $X_i = \mathds{1}_{i\in I} \mathds{1}_{h(i)=1}$.
\begin{align*}
    \mathbb{V}\big( |C'| \big) & = \mathbb{E}\left( |C'|^2 \right) - \mathbb{E}\big( |C'| \big)^2 \\
    & = \mathbb{E}\left( \left( \sum_{i=1}^n X_i \right)^2 \right) - p^2 |C|^2\\
    & = \mathbb{E}\left( \sum_{i=1}^n X_i^2 + \sum_{i \neq j} X_i X_j \right) - p^2 |C|^2\\
    & = \mathbb{E}\left( \sum_{i=1}^n X_i + \sum_{i \neq j} X_i X_j \right) - p^2 |C|^2 && X_i^2=X_i\\
    & = \mathbb{E}\big(|C'|\big) + \sum_{i \neq j} \mathbb{E}\left( X_i X_j \right) - p^2 |C|^2\\
    & = p |C| + \sum_{i \neq j} \mathbb{E}\left( X_i\right) \mathbb{E}\left( X_j\right) - p^2 |C|^2 && \text{pairwise independence}\\
    & = p |C| + \sum_{i \neq j} \mathds{1}_{i,j\in I} \mathbb{E}\left( \mathds{1}_{h(i)=1}\right) \mathbb{E}\left( \mathds{1}_{h(j)=1}\right) - p^2 |C|^2 \\
    & = p |C| + \sum_{i \neq j} \mathds{1}_{i,j\in I} \mathbb{P}\left( h(i)=1\right) \mathbb{P}\left( h(j)=1\right) - p^2 |C|^2 \\
    & = p |C| + p^2 \sum_{i \neq j} \mathds{1}_{i,j\in I} - p^2 |C|^2\\
    & = p |C| + p^2 \left(|C|^2 - \sum_{i = j} \mathds{1}_{i,j\in I}\right) - p^2 |C|^2\\
    & = p |C| + p^2 \left(|C|^2 - |C|\right) - p^2 |C|^2\\
    & = p |C| - p^2 |C| \\
    & = p (1-p) |C|
\end{align*}

Using Chebyshev's inequality:
\begin{align*}
    \mathbb{P}\left( \ \big| \ |C'| - p|C| \ \big| \geq \varepsilon v p \ \right) & \leq \frac{\mathbb{V}\big( |C'| \big)}{(\varepsilon v p)^2} = \frac{p (1-p) |C|}{\varepsilon^2 v^2 p^2}\\[1em]
    & \leq \frac{p \text{OPT}}{\varepsilon^2 v^2 p^2} = \frac{ \text{OPT}}{\varepsilon^2 v^2 p}\\[1em]
    & \leq \frac{2 v }{\varepsilon^2 v^2 p} && \text{OPT}/2 \leq v \\
    & = \frac{2 }{\varepsilon^2 \lambda} && p = \lambda/v\\
    & = \frac{2 }{\varepsilon^2 c \varepsilon^{-2} k \log m} \\
    & = \frac{2 }{c k \log m}
\end{align*}

\end{proof}

\end{document}

